Could the TeV emission of starburst galaxies originate from pulsar wind nebulae?

While the GeV $\gamma$-ray emission of starburst galaxies (SBG) is commonly thought to arise from hadronic interactions between accelerated cosmic rays and interstellar gas, the origin of the TeV $\gamma$-ray emission is more uncertain. One possibility is that a population of pulsar wind nebulae (PWNe) in these galaxies could be responsible for the TeV $\gamma$-ray emission. In this work, we first synthesize a PWNe population in the Milky Way, and assessed their contribution to the $\gamma$-ray emission of the Galaxy, using a time-dependent model to calculate the evolution of the PWN population. Such synthetic PWN population can reproduce the flux distribution of identified PWNe in the Milky Way given a distribution of the initial state of the pulsar population. We then apply it to starburst galaxies and quantitatively calculate the spectral energy distribution of all PWNe in the SBG NGC 253 and M82. We propose that TeV $\gamma$-ray emission in starburst galaxies can be dominated by PWNe for a wide range of parameter space. The energetic argument requires that $\eta_e \times v_{\rm SN} > 0.01 {\rm yr}^{-1}$, where $\eta_e$ is the fraction the spin-down energy going to electrons and $v_{\rm SN}$ is the supernova rate. By requiring the synchrotron emission flux of all PWNe in the galaxy not exceeding the hard X-ray measurement of NGC 253, we constrain the initial magnetic field strength of PWNe to be $< 400 \mu$G. Future observations at higher energies with LHAASO or next-generation neutrino observatory IceCube-Gen2 will help us to understand better the origin of the TeV $\gamma$-ray emission in SBGs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
